LZMidi: Compression-Based Symbolic Music Generation

Recent advances in symbolic music generation primarily rely on deep learning models such as Transformers, GANs, and diffusion models. While these approaches achieve high-quality results, they require substantial computational resources, limiting their scalability. We introduce LZMidi, a lightweight symbolic music generation framework based on a Lempel-Ziv (LZ78)-induced sequential probability assignment (SPA). By leveraging the discrete and sequential structure of MIDI data, our approach enables efficient music generation on standard CPUs with minimal training and inference costs. Theoretically, we establish universal convergence guarantees for our approach, underscoring its reliability and robustness. Compared to state-of-the-art diffusion models, LZMidi achieves competitive Frechet Audio Distance (FAD), Wasserstein Distance (WD), and Kullback-Leibler (KL) scores, while significantly reducing computational overhead - up to 30x faster training and 300x faster generation. Our results position LZMidi as a significant advancement in compression-based learning, highlighting how universal compression techniques can efficiently model and generate structured sequential data, such as symbolic music, with practical scalability and theoretical rigor.

==> feedback.txt <==
running feedback on the submission (will continue to add as I make my way through):



"We see that this computes the fraction of time for the particular symbol a when it traverses up to x^{t−1}" -- this statement is confusing
alternative suggestion: the probability assignment for symbol a given a context x^{t-1} identifies the fraction of times symbol a followed the context as x_t; it includes a perturbation term directed by \gamma to tune how much the probability assignment should respect the empirical distribution from training data
Theorem III.1 feels like it comes out of nowhere... why is this important to show? how is this different than what might have been shown in [25]?
"Consequently, the LZ78-SPA, which estimates q(a|context) via these empirical frequencies, assigns probabilities that increasingly approximate P " -- this statement seems off
alternative suggestion: Consequently, the LZ78-SPA, which returns q(a|context), an estimate of P via empirical frequencies, assigns probabilities that  approximate P increasingly accurately with more training data.
"local (node-wise) empirical distributions" -- i'm not sure this will make sense to a reader who doesn't already understand the LZ tree
Remark III.2 seems to still be under construction but some initial thoughts
reader doesn't understand why this is an important remark... establish that ergodicity of source is an assumption made by LZ?
also elaborate on the ergodic properties the data exhibits
"Based on this, our hypothesis treats each individual note as a symbol" -- what hypothesis is this referring to?
what is constant variable "T" when discussing the ELBO of the baseline model
Metrics, framewise self-similarity metrics section
what is a single frame
maybe elaborate a bit more on wasserstein distance? i guess what is the value it adds in addition to KL and FAD
any particular reason for choosing wasserstein as the metric to optimize the hyperparameter sweep over?
"To generate a sample, we randomly select a symbol from the alphabet as seed data, corresponding to a node adjacent to the LZ tree,"
you only seed with one symbol?
not sure what you mean by node adjacent to the LZ tree, do you mean a direct child node of the LZ root?
generally, do you have more intuition about the necessity of the '1' symbol? why does this do better than without? technically the LZ tree should be able to do just fine without it
can remove this: "The Wasserstein Distance is computed using the built-in implementation in scipy, measuring the distributional discrepancy between generated and real data. The Fréchet Audio Distance (FAD) and KL Divergence are computed using the evaluator from [16], [17], where generated WAV files are embedded into pre-trained models to compare distributional similarities"
feels too much a low-level, implementational detail that should be saved for explanation via codebase
make it clearer earlier in the experiments section that you have trained the ASD3PM model; the first time I realize this is after seeing the metrics (in section Training, Generation Time, and Memory Usage)
you mentioned though though in the baseline model section that ASD3PM was used for symbolic music generation, unless I'm misinterpreting -- this should be made clearer if that's not the case
if this is the case, why can't you use the results from their paper for comparison?
FLOPS analysis
Don't think this entire paragraph is needed: "The dominant contributor to FLOPS is the ...."
I think it would be valuable to do flops analysis on LZ and put them side by side... the table is pretty self explanatory about the CPU utilization -- i can take the lead on this if we agree
